The mergegram of a dendrogram and its stability

This paper extends the key concept of persistence within Topological Data Analysis (TDA) in a new direction. TDA quantifies topological shapes hidden in unorganized data such as clouds of unordered points. In the 0-dimensional case the distance-based persistence is determined by a single-linkage (SL) clustering of a finite set in a metric space. Equivalently, the 0D persistence captures only edge-lengths of a Minimum Spanning Tree (MST). Both SL dendrogram and MST are unstable under perturbations of points. We define the new stable-under-noise mergegram, which outperforms previous isometry invariants on a classification of point clouds by PersLay.

==> 100Points25NoiseResults/dim2.csv <==
e, m, n, h, c
0.005, 0.9984000015258788, 0.9728000116348265, 0.9955999994277954, 0.4098000013828278
0.01, 0.9958000040054322, 0.9398000073432924, 0.9410000014305115, 0.4075999987125397
0.015, 0.9670000052452087, 0.9342000031471253, 0.9369999980926516, 0.41120000004768376
0.02, 0.9228000020980834, 0.8617999958992005, 0.8458000087738036, 0.44179999828338623
0.025, 0.8270000052452089, 0.7751999974250793, 0.6642000055313111, 0.3480000007152557
0.03, 0.8336000013351441, 0.7284000015258789, 0.6578000020980834, 0.4035999989509582
0.035, 0.7463999962806701, 0.6912000012397767, 0.5873999989032745, 0.3419999986886978
0.04, 0.6162000036239623, 0.5473999953269958, 0.487999997138977, 0.3527999973297119
0.045, 0.6487999963760377, 0.5276000022888183, 0.49019999861717223, 0.37039999902248383
0.05, 0.5776000022888184, 0.5327999949455261, 0.45759999632835385, 0.399200000166893


==> 100Points25NoiseResults/dim3.csv <==
e, m, n, h, c
0.005, 0.9980000019073486, 0.9814000105857849, 0.9978000020980835, 0.2635999971628189
0.01, 0.9966000032424926, 0.9746000075340271, 0.9888000059127808, 0.2537999987602234
0.015, 0.9810000061988831, 0.9324000000953674, 0.9464000010490418, 0.24640000104904178
0.02, 0.9438000011444091, 0.9291999983787538, 0.8836000013351442, 0.2579999971389771
0.025, 0.9058000016212464, 0.9053999996185302, 0.8190000009536744, 0.2404000002145767
0.03, 0.8820000052452087, 0.8398000025749207, 0.7986000037193297, 0.23639999806880949
0.035, 0.8251999974250793, 0.8144000053405762, 0.727400004863739, 0.24379999876022337
0.04, 0.7888000035285949, 0.7307999968528747, 0.6591999912261963, 0.2578000003099442
0.045, 0.7401999998092651, 0.6846000099182128, 0.6059999966621399, 0.2241999989748001
0.05, 0.5956000006198883, 0.6390000033378602, 0.5233999967575074, 0.26979999721050263


==> 100Points25NoiseResults/dim4.csv <==
e, m, n, h, c
0.005, 0.9980000019073486, 0.9812000107765197, 0.9960000014305115, 0.36680000066757196
0.01, 0.9874000072479248, 0.9834000086784362, 0.9784000086784361, 0.364200000166893
0.015, 0.9626000046730041, 0.9644000029563904, 0.9620000100135803, 0.3600000044703483
0.02, 0.9604000067710876, 0.942000002861023, 0.9173999977111815, 0.3455999970436096
0.025, 0.941000006198883, 0.9017999958992003, 0.8059999990463258, 0.3111999970674515
0.03, 0.9140000009536744, 0.8683999967575075, 0.8370000052452087, 0.3433999985456467
0.035, 0.8451999998092651, 0.8152000021934509, 0.7312000036239623, 0.3713999944925308
0.04, 0.8233999967575073, 0.7462000012397765, 0.6977999949455261, 0.3650000017881393
0.045, 0.8016000008583068, 0.7589999985694885, 0.6166000020503998, 0.3854000014066696
0.05, 0.6157999980449677, 0.6174000024795532, 0.5585999977588654, 0.3286000007390976


==> 100Points25NoiseResults/dim5.csv <==
e, m, n, h, c
0.005, 0.9998000001907348, 0.9752000069618225, 0.9998000001907348, 0.8381999969482422
0.01, 0.9904000043869019, 0.9626000094413758, 0.9904000067710876, 0.8663999986648558
0.015, 0.9752000045776368, 0.9296000003814697, 0.9682000017166137, 0.8723999953269959
0.02, 0.9548000049591066, 0.9427999973297119, 0.9388000011444092, 0.8031999969482422
0.025, 0.9315999984741211, 0.9011999988555909, 0.8475999975204468, 0.8801999998092651
0.03, 0.9380000019073487, 0.8407999968528748, 0.79, 0.9132000088691712
0.035, 0.8410000014305116, 0.8186000061035157, 0.7659999942779542, 0.860599992275238
0.04, 0.8505999946594238, 0.7487999987602233, 0.6868000078201294, 0.861199996471405
0.045, 0.7614000010490416, 0.6987999963760376, 0.6155999994277954, 0.7531999993324281
0.05, 0.6980000007152558, 0.7043999934196472, 0.6185999977588654, 0.7137999963760375


==> 100Points25NoiseResults/dim5Cor.csv <==
e, m, n, h, c
0.005, 0.9998000001907348, 0.9752000069618225, 0.9998000001907348, 0.1564
0.01, 0.9904000043869019, 0.9626000094413758, 0.9904000067710876, 0.1608
0.015, 0.9752000045776368, 0.9296000003814697, 0.9682000017166137, 0.159
0.02, 0.9548000049591066, 0.9427999973297119, 0.9388000011444092, 0.1592
0.025, 0.9315999984741211, 0.9011999988555909, 0.8475999975204468, 0.1582
0.03, 0.9380000019073487, 0.8407999968528748, 0.79, 0.15
0.035, 0.8410000014305116, 0.8186000061035157, 0.7659999942779542, 0.1732
0.04, 0.8505999946594238, 0.7487999987602233, 0.6868000078201294, 0.1602
0.045, 0.7614000010490416, 0.6987999963760376, 0.6155999994277954, 0.1488
0.05, 0.6980000007152558, 0.7043999934196472, 0.6185999977588654, 0.1624


==> 20Points5Noise/output2.csv <==
e, m, n, h, c
0.005, 1.0, 0.9758000063896178, 0.9996000003814697, 0.6951999974250793
0.01, 1.0, 0.9701999974250792, 1.0, 0.748600001335144
0.015, 1.0, 0.9712000036239624, 0.9998000001907348, 0.7809999966621399
0.02, 0.9988000011444091, 0.9561999964714051, 1.0, 0.7911999940872192
0.025, 0.986399998664856, 0.9483999991416932, 0.9870000100135805, 0.8031999993324279
0.03, 0.9870000100135803, 0.9418000006675721, 0.9584000039100647, 0.733999993801117
0.035, 0.9810000109672548, 0.9222000002861023, 0.9490000033378602, 0.7183999967575072
0.04, 0.9758000040054322, 0.8699999976158141, 0.9436000061035156, 0.7496000003814698
0.045, 0.9456000041961671, 0.8524000024795532, 0.8751999998092652, 0.6840000009536743
0.05, 0.9295999979972839, 0.8491999936103822, 0.8432000017166137, 0.7419999957084655


==> 20Points5Noise/output3.csv <==
e, m, n, h, c
0.005, 1.0, 0.9790000128746031, 1.0, 0.5076000022888184
0.01, 1.0, 0.9646000003814696, 1.0, 0.46959999918937684
0.015, 0.9982000017166136, 0.9694000029563904, 0.9992000007629394, 0.416399998664856
0.02, 0.9978000020980835, 0.9635999965667723, 0.9990000009536744, 0.46879999876022344
0.025, 0.9948000049591064, 0.9488000059127808, 0.9962000036239624, 0.3657999968528748
0.03, 0.9932000041007996, 0.9625999975204469, 0.9902000045776367, 0.48000000238418583
0.035, 0.989800009727478, 0.9456000065803529, 0.9926000046730042, 0.5230000007152558
0.04, 0.9778000092506408, 0.9136000061035157, 0.9542000031471252, 0.448199999332428
0.045, 0.9792000102996825, 0.9202000021934509, 0.9575999975204468, 0.47599999785423275
0.05, 0.957799997329712, 0.8963999962806701, 0.9404000043869019, 0.4393999981880188


==> 20Points5Noise/output4.csv <==
e, m, n, h, c
0.005, 0.9998000001907348, 0.9800000071525574, 1.0, 0.7159999990463255
0.01, 0.9982000017166138, 0.9794000124931335, 0.9990000009536744, 0.7198000037670136
0.015, 0.9990000009536744, 0.9672000122070312, 0.9996000003814697, 0.7246000003814697
0.02, 0.9934000039100648, 0.963800003528595, 0.9986000013351439, 0.6464000034332276
0.025, 0.9936000061035155, 0.9517999958992005, 0.9974000024795533, 0.5885999977588654
0.03, 0.9956000018119813, 0.9493999910354614, 0.9940000057220459, 0.660799995660782
0.035, 0.9880000019073487, 0.9333999991416931, 0.9794000029563904, 0.6550000023841858
0.04, 0.9804000139236451, 0.9212000036239623, 0.9672000050544739, 0.69360000371933
0.045, 0.9478000020980835, 0.888199999332428, 0.9389999985694886, 0.6934000015258789
0.05, 0.9646000027656555, 0.8970000004768371, 0.9256000018119812, 0.7241999983787537


==> 20Points5Noise/output5.csv <==
e, m, n, h, c
0.005, 0.9998000001907348, 0.9810000109672548, 1.0, 0.322399999499321
0.01, 0.9994000005722047, 0.9722000050544739, 1.0, 0.28839999794960025
0.015, 0.9974000024795533, 0.9626000022888185, 0.9990000009536744, 0.29099999904632573
0.02, 0.9946000051498413, 0.9583999967575073, 0.9990000009536744, 0.2773999977111817
0.025, 0.9914000034332275, 0.9342000031471253, 0.9974000024795531, 0.3430000013113022
0.03, 0.9922000050544739, 0.9362000012397766, 0.9864000082015991, 0.271199996471405
0.035, 0.9874000096321106, 0.9353999972343445, 0.9896000075340272, 0.2843999987840653
0.04, 0.9712000036239624, 0.922999997138977, 0.9674000024795533, 0.2933999955654144
0.045, 0.9564000010490418, 0.9330000019073486, 0.9514000010490417, 0.30180000185966493
0.05, 0.9712000083923339, 0.8941999983787537, 0.9366000032424926, 0.2683999991416931


==> TableAvg.csv <==
a, b
0.1, 0.177758
0.2, 0.349581
0.3, 0.532655
0.4, 0.70574
0.5, 0.88004
0.6, 1.05717
0.7, 1.22881
0.8, 1.4037
0.9, 1.56949
1, 1.74274
1.1, 1.90891
1.2, 2.09041
1.3, 2.23318
1.4, 2.38334
1.5, 2.55707
1.6, 2.66561
1.7, 2.77398
1.8, 2.94692
1.9, 3.05214
2, 3.14869
2.1, 3.30061
2.2, 3.4197
2.3, 3.47539
2.4, 3.58964
2.5, 3.67545
2.6, 3.74216
2.7, 3.84048
2.8, 3.8427
2.9, 3.98796
3, 4.11805
3.1, 4.12029
3.2, 4.22551
3.3, 4.33968
3.4, 4.42045
3.5, 4.49689
3.6, 4.59757
3.7, 4.6394
3.8, 4.68167
3.9, 4.71354
4, 4.89714
4.1, 4.92272
4.2, 5.02584
4.3, 5.01943
4.4, 4.98259
4.5, 5.08505
4.6, 5.20405
4.7, 5.21527
4.8, 5.36197
4.9, 5.44462
5, 5.42795
5.1, 5.5577
5.2, 5.54774
5.3, 5.51671
5.4, 5.67095
5.5, 5.73307
5.6, 5.81581
5.7, 5.81042
5.8, 5.81187
5.9, 5.9008
6, 5.8637
6.1, 6.02569
6.2, 6.03114
6.3, 6.29974
6.4, 6.21202
6.5, 6.15197
6.6, 6.21198
6.7, 6.37869
6.8, 6.38324
6.9, 6.6074
7, 6.37516
7.1, 6.48421
7.2, 6.40014
7.3, 6.57008
7.4, 6.43569
7.5, 6.79903
7.6, 6.59358
7.7, 6.71457
7.8, 6.86537
7.9, 6.63274
8, 6.79964
8.1, 6.83369
8.2, 6.88599
8.3, 6.82642
8.4, 6.72952
8.5, 6.89884
8.6, 7.17364
8.7, 7.02988
8.8, 7.09075
8.9, 7.06711
9, 7.07705
9.1, 6.94947
9.2, 7.09522
9.3, 7.02149
9.4, 7.10161
9.5, 7.05367
9.6, 7.1886
9.7, 7.23371
9.8, 7.38781
9.9, 7.26726
10, 7.76606


==> TableMax.csv <==
a, b
0.1, 0.196931
0.2, 0.378595
0.3, 0.586233
0.4, 0.776421
0.5, 0.983394
0.6, 1.17335
0.7, 1.35006
0.8, 1.56609
0.9, 1.7477
1, 1.92609
1.1, 2.13397
1.2, 2.33215
1.3, 2.48181
1.4, 2.75807
1.5, 2.89815
1.6, 3.14857
1.7, 3.19743
1.8, 3.44066
1.9, 3.5544
2, 3.70948
2.1, 3.91181
2.2, 3.98268
2.3, 4.17635
2.4, 4.27019
2.5, 4.24965
2.6, 4.84917
2.7, 4.77855
2.8, 5.16472
2.9, 5.17127
3, 5.43613
3.1, 5.42155
3.2, 6.11807
3.3, 5.33887
3.4, 5.28764
3.5, 5.81387
3.6, 6.03458
3.7, 6.25813
3.8, 6.04647
3.9, 6.44629
4, 6.31659
4.1, 7.18756
4.2, 6.97559
4.3, 6.30943
4.4, 6.76904
4.5, 6.72033
4.6, 7.77998
4.7, 7.5258
4.8, 7.42477
4.9, 7.18177
5, 8.05562
5.1, 8.58771
5.2, 7.99865
5.3, 9.12969
5.4, 8.7034
5.5, 8.22143
5.6, 8.65661
5.7, 9.05949
5.8, 7.89367
5.9, 9.12079
6, 9.1154
6.1, 9.8621
6.2, 8.89043
6.3, 11.2429
6.4, 9.95905
6.5, 9.56742
6.6, 9.32561
6.7, 12.0675
6.8, 9.01993
6.9, 11.7195
7, 11.313
7.1, 11.4537
7.2, 10.138
7.3, 11.9532
7.4, 9.23977
7.5, 9.79095
7.6, 10.4702
7.7, 10.2377
7.8, 12.2982
7.9, 10.1038
8, 11.4498
8.1, 11.3783
8.2, 11.0062
8.3, 11.5013
8.4, 11.9874
8.5, 9.5424
8.6, 13.9039
8.7, 12.9213
8.8, 11.5199
8.9, 10.7652
9, 12.5118
9.1, 12.5246
9.2, 13.3175
9.3, 11.7507
9.4, 13.4557
9.5, 13.5275
9.6, 11.0498
9.7, 13.653
9.8, 12.7819
9.9, 13.6696
10, 14.0373


==> exp/dim2table.csv <==
n, m, h
0.7745000064373017, 0.8620000004768371, 0.8495000004768372
0.6255000054836273, 0.6235000133514405, 0.49700000286102297
0.4550000011920929, 0.6935000002384186, 0.48699999749660494
0.42149999737739563, 0.46449999809265136, 0.2750000014901161
0.3449999988079071, 0.3510000020265579, 0.3050000011920929
0.36199999749660494, 0.33749999701976774, 0.3304999977350235
0.2639999970793724, 0.3020000010728836, 0.24549999833106995
0.26299999952316283, 0.2859999969601631, 0.23799999803304672
0.22950000017881395, 0.22749999761581421, 0.22149999737739562


==> exp/dim3table.csv <==
n, m, h
0.8875, 0.92049999833107, 0.8844999969005585
0.7950000047683716, 0.8365000009536743, 0.815499997138977
0.70799999833107, 0.8145000040531158, 0.6790000021457672
0.5170000076293946, 0.4915000021457672, 0.4275000005960464
0.5299999922513962, 0.5124999970197678, 0.48400000035762786
0.39850000143051145, 0.29550000131130216, 0.3625000029802322
0.36849999725818633, 0.3534999966621399, 0.32000000178813937
0.385999995470047, 0.4405000001192093, 0.3285000056028366
0.28649999648332597, 0.291499999165535, 0.2765000000596046


==> exp/dim4table.csv <==
n, m, h
0.9195000052452087, 0.9880000054836273, 0.9304999947547913
0.8215000092983246, 0.9429999947547912, 0.8339999854564667
0.6619999945163727, 0.6790000081062317, 0.6095000028610229
0.6630000054836274, 0.7269999921321869, 0.6125000059604645
0.48299999833106994, 0.6180000007152557, 0.46599999964237215
0.5509999990463257, 0.5060000002384186, 0.47799999713897706
0.3729999989271164, 0.33349999487400056, 0.3240000009536743
0.3259999990463257, 0.3535000026226044, 0.325
0.3024999976158142, 0.3215000033378601, 0.269999997317791


==> exp/dim5table.csv <==
n, m, h
0.8975000083446503, 0.9810000002384186, 0.9220000088214875
0.7169999957084656, 0.8319999933242798, 0.8044999957084655
0.7424999952316285, 0.7094999969005584, 0.6674999952316284
0.660999995470047, 0.5995000064373016, 0.5810000002384186
0.498499995470047, 0.43000000417232515, 0.38500000536441803
0.47749999463558196, 0.43499999940395356, 0.41800000667572024
0.4409999936819077, 0.42249999940395355, 0.4330000042915344
0.29150000065565107, 0.28700000047683716, 0.2729999959468842
0.3164999932050705, 0.30649999976158143, 0.29799999594688414


==> outCorrect2.csv <==
a,b
0.01, 0.0194351
0.011, 0.0216348
0.012, 0.0231799
0.013, 0.0255932
0.014, 0.0274199
0.015, 0.0280983
0.016, 0.0310241
0.017, 0.0316215
0.018, 0.0348992
0.019, 0.0346845
0.02, 0.0375161
0.021, 0.0373281
0.022, 0.0417796
0.023, 0.0418203
0.024, 0.0447244
0.025, 0.0453803
0.026, 0.0465276
0.027, 0.04787
0.028, 0.0512448
0.029, 0.0477072
0.03, 0.0527216
0.031, 0.0511974
0.032, 0.0561948
0.033, 0.05438
0.034, 0.0553427
0.035, 0.0588922
0.036, 0.0651239
0.037, 0.0617121
0.038, 0.0650849
0.039, 0.064999
0.04, 0.0746052
0.041, 0.0706313
0.042, 0.0645837
0.043, 0.0686059
0.044, 0.0706295
0.045, 0.0721949
0.046, 0.0712553
0.047, 0.0766077
0.048, 0.0758557
0.049, 0.0858045
0.05, 0.0777941
0.051, 0.0889227
0.052, 0.0879207
0.053, 0.078086
0.054, 0.083332
0.055, 0.080632
0.056, 0.0776703
0.057, 0.0994996
0.058, 0.0910692
0.059, 0.0906477
0.06, 0.102329
0.061, 0.0934381
0.062, 0.0817015
0.063, 0.09304
0.064, 0.0929969
0.065, 0.0889956
0.066, 0.086863
0.067, 0.0883919
0.068, 0.092492
0.069, 0.0970564
0.07, 0.101774
0.071, 0.0982767
0.072, 0.0983297
0.073, 0.114377
0.074, 0.0859363
0.075, 0.124664
0.076, 0.116032
0.077, 0.0993339
0.078, 0.0975488
0.079, 0.127528
0.08, 0.108463
0.081, 0.127173
0.082, 0.115069
0.083, 0.131699
0.084, 0.113825
0.085, 0.136283
0.086, 0.111253
0.087, 0.122688
0.088, 0.118517
0.089, 0.122445
0.09, 0.140829
0.091, 0.127647
0.092, 0.12126
0.093, 0.142105
0.094, 0.124308
0.095, 0.124089
0.096, 0.124348
0.097, 0.123105
0.098, 0.118261
0.099, 0.12199


==> tables/MergeImage.csv <==
a,b
0.02,1
0.04,0.984
0.06,0.8855
0.08,0.718
0.1,0.539


==> tables/MergePermutation.csv <==
a, b
0.02, 0.9985
0.04, 0.9480
0.06, 0.7970
0.08, 0.6435
0.10, 0.4900



==> tables/PersistenceImage.csv <==
a, b
0.02, 0.9820
0.04, 0.8350
0.06, 0.5860
0.08, 0.4420
0.10, 0.3670


==> tables/PersistencePermutation.csv <==
a, b
0.02, 0.9895
0.04, 0.8415
0.06, 0.5920
0.08, 0.4170
0.10, 0.3740

